The Bees Algorithm for the Vehicle Routing Problem

In this thesis we present a new algorithm for the Vehicle Routing Problem called the Enhanced Bees Algorithm. It is adapted from a fairly recent algorithm, the Bees Algorithm, which was developed for continuous optimisation problems. We show that the results obtained by the Enhanced Bees Algorithm are competitive with the best meta-heuristics available for the Vehicle Routing Problem (within 0.5% of the optimal solution for common benchmark problems). We show that the algorithm has good runtime performance, producing results within 2% of the optimal solution within 60 seconds, making it suitable for use within real world dispatch scenarios.

==> papers_i_want.txt <==
Clarke and Wright Scheduling of Vehicles from a Central Depot to a Number of 
Delivery Point. Operations Research 12 (1964) 568-581

[27] R. Cordone and R. Wolfer Calvo. A heuristic for vehicle routing problem with time 
windows. Internal report 97.012, Politechnico di Milano, Dipartimento di Electronica 
e Informazione, Milan, Italy, 1997.

[82] M.M. Solomon. On the worst-case performance of some heuristics for the vehicle 
routing and scheduling problem with time window constraints. Networks, 16:161–174, 
1986. 

[83] M.M. Solomon. Algorithms for the vehicle routing and scheduling problem with time 
window constraints. Operations Research, 35:254–265, 1987. 

[84] M.M. Solomon, E. Baker, and J. Schaﬀer. Vehicle routing and scheduling problems 
with time window constraints: Eﬃcient implementations of solution improvement 
procedures. In B.L. Golden and A.A. Assad, editors, Vehicle routing: Methods and 
studies, pages 85–106. North-Holland, Amsterdam, 1988.
 
[85] M.M. Solomon and J. Desrosiers. Time window constrained routing and scheduling 
problems. Transportation Science, 22:1–13, 1988.

[16] F. Glover. Ejection chains, reference structures and alternating path methods 
for traveling salesman problems. Discrete Applied Mathematics, 65:223–253, 
1992. 

Fast Ejection Chain Algorithms for Vehicle Routing with Time Windows. Herman Sontrop, Pieter van der Horn and Marc Uetz 
0302-9743 (Print) 1611-3349 (Online)

Cordeau, J.-F. and Laporte, G. (2007). The dial-a-ride problem: Models and algorithms. Annals of 
Operations Research, forthcoming.

Mitrovi´c-Mini´c, S., Krishnamurti, R., and Laporte, G. (2004). Double-horizon based heuristics for 
the dynamic pickup and delivery problem with time windows. Transportation Research Part B, 
38:669–685. 

[1] DANTZIG, G. B.; RAMSER, R. H.; (1959). The Truck Dispatching Problem. Management Science. 6. 80.

H. Xu, Z.-L. Chen, S. Ra jagopal, and S. Arunapuram. Solving a practical pickup and delivery 
problem. Transportation Science, 37:347–364, 2003.
